Towards gain tuning for numerical KKL observers

This paper presents a first step towards tuning observers for general nonlinear systems. Relying on recent results around Kazantzis-Kravaris/Luenberger (KKL) observers, we propose an empirical criterion to guide the calibration of the observer, by trading off transient performance and sensitivity to measurement noise. We parametrize the gain matrix and evaluate this criterion over a family of observers for different parameter values. We then use neural networks to learn the mapping between the observer and the nonlinear system, and present a novel method to sample the state-space efficiently for nonlinear regression. We illustrate the merits of this approach in numerical simulations.

==> references.txt <==
Andrieu, V. and Praly, L. (2006). On the existence of a Kazantzis-Kravaris/Luenberger observer. SIAM Journal on Control and Optimization, 45(2), 422–456.

Astolfi, D., Marconi, L., Praly, L., and Teel, A.R. (2018). Low-power peaking-free high-gain observers. Automatica, 98, 169–179.

Bernard, P. (2019). Observer Design for Nonlinear Systems. Springer International Publishing.

Bernard, P. and Andrieu, V. (2019). Luenberger Observers for Nonautonomous Nonlinear Systems. IEEE Transactions on Automatic Control, 64(1), 270–281.

Bernard, P., Andrieu, V., and Astolfi, D. (2022). Observer Design for Continuous-Time Dynamical Systems. Annual Reviews in Control, 53, 224–248.

Bornard, G. and Hammouri, H. (1991). A high gain observer for a class of uniformly observable systems. In Proceedings of the 30th IEEE Conference on Decision and Control, 1494 –1496.

Gelb, A. (1974). Applied optimal estimation. MIT press. Henwood, N. (2014). Estimation en ligne de paramètres de machines electriques pour véhicule en vue d’un suivi de la température de ses composants. Ph.D. thesis, Mines ParisTech.

Janny, S., Andrieu, V., Nadri, M., and Wolf, C. (2021). Deep KKL: Data-driven Output Prediction for Non-Linear Systems. In Proceedings of the IEEE Conference on Decision and Control.

Kalman, R.E. and Bucy, R.S. (1961). New results in linear filtering and prediction theory. Journal of Basic Engineering, 83, 95–108.

Kazantzis, N. and Kravaris, C. (1998). Nonlinear observer design using lyapunov’s auxiliary theorem. Systems & Control Letters, 34(5), 241–247.

Khalil, H.K. and Praly, L. (2014). High-gain observers in nonlinear feedback control. International Journal of Robust and Nonlinear Control, 24(6), 993–1015.

Krener, A.J. (2003). The convergence of the extended Kalman filter. In Directions in mathematical systems theory and optimization, 173–182. Springer.

Luenberger, D. (1966). Observers for multivariable systems. IEEE Transactions on Automatic Control, 11(2), 190–197.

Lusch, B., Kutz, J.N., and Brunton, S.L. (2018). Deep learning for universal linear embeddings of nonlinear dynamics. Nature Communications, 9(1).

Maggiore, M. and Passino, K.M. (2003). A separation principle for a class of non-UCO systems. IEEE Transactions on Automatic Control, 48(7), 1122–1133.

Marconi, L. and Praly, L. (2008). Uniform practical nonlinear output regulation. IEEE Transactions on Automatic Control, 53(5), 1184–1202.

Miao, K. and Gatsis, K. (2022). Learning Robust State Observers using Neural ODEs (longer version). Preprint arXiv:2212.00866.

Niazi, M.U.B., Cao, J., Sun, X., Das, A., and Johansson, K.H. (2022). Learning-based Design of Luenberger Observers for Autonomous Nonlinear Systems. Preprint arXiv:2210.01476.

Peralez, J. and Nadri, M. (2021). Deep Learning-based Luenberger observer design for discrete-time nonlinear systems. In Proceedings of the IEEE Conference on Decision and Control, 4370–4375. IEEE.

Quanser (2022). Quanser courseware and resources. URL https://www.quanser.com/products/qube-servo-2/.

Ramos, L.D.C., Meglio, F.D., Morgenthaler, V., da Silva, L.F.F., and Bernard, P. (2020). Numerical design of Luenberger observers for nonlinear systems. In Proceedings of the 59th IEEE Conference on Decision and Control, 5435–5442.

Rouche, N., Habets, P., and Laloy, M. (1977). Stability theory by Liapunov’s direct method. Springer.

Scaman, K. and Virmaux, A. (2018). Lipschitz regularity of deep neural networks: Analysis and efficient estimation. Advances in Neural Information Processing Systems 32, 3835–3844.

Skogestad, S. and Postlethwaite, I. (2005). Multivariable Feedback Control: Analysis and Design. John Wiley & Sons.

Toivonen, H. (2010). Signal and system norms. Lecture Notes for the Course "Advanced Control Methods". URL http://users.abo.fi/htoivone/courses/robust/rob2.pdf.
